UV upturn versus UV weak galaxies: differences and similarities of their stellar populations unveiled by a de-biased sample

The ultraviolet (UV) upturn is characterised by an unexpected up-rise of the UV flux in quiescent galaxies between the Lyman limit and 2500\AA. By making use of colour-colour diagrams, one can subdivide UV bright red-sequence galaxies in two groups: UV weak and upturn. With these two groups, we propose a comparison between their stellar population properties with the goal of establishing differences and similarities between them. We make use of propensity score matching (PSM) to mitigate potential biases between the two samples, by selecting similar objects in terms of redshift and stellar mass. Also, we take advantage of spectral energy distribution (SED) fitting results from magphys made available by the GAMA collaboration. The analyses are made by comparing the distributions from the SED fitting directly, as well as investigating the differences in correlations between their parameters, and finally by using principal component analysis (PCA). We explore important differences and similarities between UV weak and upturn galaxies in terms of several parameters, such as: metallicity, age, specific star formation rate, time of last burst of star-formation, to mention a few. Notable differences are those concerning (g-r) colour, metallicity, and time since last burst of star-formation: UV upturn are redder in the optical, more metallic, and their last burst of star-formation happened earlier in time. These differences suggest that UV upturn systems have shorter star-formation histories (i.e. have been evolving more passively) when compared to UV weak galaxies. Consequently, these last seem to have a higher diversity of stellar populations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
